An Improved Traditional Chinese Evaluation Suite for Foundation Model

We present TMMLU+, a new benchmark designed for Traditional Chinese language understanding. TMMLU+ is a multi-choice question-answering dataset with 66 subjects from elementary to professional level. It is six times larger and boasts a more balanced subject distribution than its predecessor, Taiwan Massive Multitask Language Understanding (TMMLU). We also benchmark closed-source models and 26 open-weight Chinese large language models (LLMs) of parameters ranging from 1.8B to 72B on the proposed TMMLU+. Our findings reveal that (1.) Traditional Chinese models still trail behind their Simplified Chinese counterparts, highlighting a need for more focused advancements in LLMs catering to Traditional Chinese. (2.) Current LLMs still fall short of human performance in average scores, indicating a potential need for future research to delve deeper into social science and humanities subjects. (3.) Among all the tokenization compression metrics examined, we identify that only the fertility score uniquely demonstrates strong correlations with our benchmark results. We foresee that TMMLU+ will pinpoint areas for future model improvement, thereby narrowing the gap between machine and human linguistic capabilities and supporting researchers in developing Traditional Chinese LLMs. Our dataset, along with the benchmark source code, is accessible at huggingface.co/datasets/ikala/tmmluplus.

==> rebuttal.txt <==
8bdQ :

The benchmark primarily focuses on knowledge-based questions, leading to significant overlap in terminology between Mainland Mandarin and Taiwanese Mandarin. While some questions reflect real language usage differences (e.g., Figure 8 in Appendix D and the Taiwanese Hokkien questions), they constitute a small portion of the overall dataset.

In Figure 8, the English prompt is not correctly translated.

Reply:
Although the underlying knowledge (rules of physics and parts of history and culture) overlaps, the questions in our dataset also focuses on regional knowledge, including legal laws, agriculture, insurance, accounting rules, finance acts, humanities, and geography, which are key aspects of daily life in Taiwan. Additionally, we included questions related to indigenous people in Taiwan. If any large language models are planned to be deployed in this region, having a benchmark to ensure the model has a good understanding of the society is important.

Our benchmark specifically addresses the terminology differences between Traditional and Simplified Chinese, ensuring that models can accurately understand and respond to questions in the context of Taiwan. The terminology used in Traditional Chinese often differs from that in Simplified Chinese, reflecting variations in character forms, vocabulary, and usage. For instance, the computer science subject in TMMLU+ and the computer architecture section in C-Eval are quite different. Both questions inquire about the "four important stages of computer development" but use different terms for "computer" (`電腦` and `电子计算机`).

- The 100th question from the computer science subject in TMMLU+ asks:

`電腦的組成元件歷經四個重要階段，下列的發展順序（由先至後）何者正確？`

- The 81st question from the computer architecture section in C-Eval asks:

`电子计算机的发展已经经历了4代，这4代计算机的主要元件分别是____。`

Moreover, as stated in Section 3.5.1, Traditional and Simplified Chinese characters share only about 28%[1] of their vocabulary. Hence, our dataset could serve as a future work to compare the differences between Taiwanese Mandarin and Mainland Mandarin evaluations (C-Eval) when pre-trained on a different mix of character sources for pretraining.

bAwS
Concern:
1. The benchmark in this work has not well distinguished itself among the many existing benchmarks for Chinese. It shares similarities with benchmarks tailored for Simplified Chinese, such as C-Eval.
2. The dataset's license should be explicitly specified in the paper.
Questions:
1. Appendix E lists many LLMs. Why Table 2 does not report the  performance of all LLMs? Additionally, Figure 4 includes additional LLMs not featured in Table 2. In abstract it says 26 open-weight Chinese LLMs, it seems not true.
2. How are examples chosen for the development and validation sets?  Table 2 observes a decline in performance for many LLMs with few-shot prompting. Is there a potential correlation with the examples in the development set?
3. LLMs exhibit significantly reduced performance under the CoT setting compared to without. What are the reasons behind?
4. How much money you spent on GPT family models?


Reply:
Concern:
> The benchmark in this work has not well distinguished itself among the many existing benchmarks for Chinese. It shares similarities with benchmarks tailored for Simplified Chinese, such as C-Eval.
Notation: TC = Traditional Chinese, SC = Simplified Chinese

In fact, many questions requiring regional knowledge, covering topics such as taxes, laws, agriculture, insurance, accounting rules, finance, humanities, and geography. Additionally, we have questions about Taiwanese indigenous people and integrate questions from Taiwanese Trivia Question Answering (TTQA) and Taiwanese Hokkien. TTQA involves Taiwanese culture, geography, and history, while Taiwanese Hokkien pertains to the language spoken in Taiwan, which holds cultural significance.

Although we cover similar subjects to C-Eval in many STEM fields, the terminology differs. For example, in computer science, key phrases like memory, register, and operating system use different characters. While translation tools like OpenCC map traditional characters to their simplified counterparts, the translated phrases do not accurately represent those used in SC.

The results are shown below:

|TC|SC|1-to-1 Character Translation|Meaning|
|-|-|-|-|
|記憶體|内存|记忆体|memory|
|計程車|出租车|计程车|taxi|

Moreover, nuances emerge at the character level in both languages. For instance, the character "丑" means "1 am to 3 am" (丑時) in TC but "ugly" in SC.

|Common Token|TC Usage|SC Usage|
|-|-|-|
|丑|醜(ugly)|丑(ugly/1am-3am)|
||丑(1am-3am)||
|云|雲(cloud)|云(cloud/say)|
||云(say)||

> The dataset's license should be explicitly specified in the paper.

Thanks for the suggestions. Our dataset license is MIT, which will be specified in the revision.

Questions:
> Appendix E lists many LLMs. Why Table 2 does not report the  performance of all LLMs? Additionally, Figure 4 includes additional LLMs not featured in Table 2. In abstract it says 26 open-weight Chinese  LLMs, it seems not true.

We have not included all additional LLMs in Table 2 to avoid overwhelming the reader. Upon closer inspection, we did miscount by -3 models. We have fixed this error in the revision.

> How are examples chosen for the development and validation sets?  Table 2 observes a decline in performance for many LLMs with few-shot prompting. Is there a potential correlation with the examples in the development set?

We create and randomly shuffle question sets for each subject to ensure subtopic distribution, selecting the first 5 for our development set and dividing the rest between validation and testing sets.

Table 2 shows that most LLMs perform better with 5-shot prompting than with 0-shot (10 out of 17 models ). Only 5 models excel in 0-shot prompting. The reduced effectiveness of 5-shot prompting in some models might be due to restricted context size, which complicates focusing on pertinent questions, particularly in smaller or less optimized models (also supported by declines in C-Eval [1]).
For clarity, we present the differences in C-Eval 0-shot and 5-shot results in [3] for ease of reference.
We have also thoroughly reviewed the development set to ensure it is consistent with the subject matter of the testing sets.

> LLMs exhibit significantly reduced performance under the CoT setting compared to without. What are the reasons behind?

We found that gpt-3.5-turbo can generate steps with the final answer successfully parsed by our parser. However, some CoT answers were incorrect, leading to the performance drop. Furthermore, our observations in C-Eval [1] (Tables 4 and 5) indicate that smaller or weaker models experience performance degradation. Notably, one of the only common models between TMMLU+ and C-Eval, GPT-3.5-turbo, drops in performance when CoT was used.

| gpt-3.5-turbo | 5 Shot Eval | 5 Shot CoT |
| --- | --- | --- |
| C-Eval | 54.4 | 50.0 |
| TMMLU+ | 45.5 | 30.0 |

We hypothesize that the root cause is related to the relevance as detailed in Section 5 of [2]. Specifically, insufficient relevance between the bridging objects is suggested to cause the drop in performance. In the example in [3], GPT-3.5-turbo incorrectly assumed that fewer sediments should result in a lighter appearance, while the correct reasoning explains that fewer sediments allow light to penetrate deeper, making the water appear darker due to its depth.

[1] Huang, Yuzhen et al. C-Eval: A Multi-Level Multi-Discipline Chinese Evaluation Suite for Foundation Models. NeurIPS 2023
[2] Wang, Boshi et al. Towards Understanding Chain-of-Thought Prompting: An Empirical Study of What Matters. ACL 2023
[3] https://pastebin.com/ypdXPtMv
[4] https://pastebin.com/PTPc7ePt

> How much money have you spent on GPT family models?
We spent 1341.63 USD in total for gpt-3.5-turbo and gpt4.



Zs62 

Reply:
> While the paper compares the performance of Traditional and Simplified Chinese language models, it does not provide the underlying reasons for the performance gap between the two. Further investigation into the linguistic and cultural differences between Traditional and Simplified Chinese could provide more insights. (especially for readers who are not familiar with the Chinese.)

Here are some underlying reasons that could be considered for further investigation:

Notation: TC = Traditional Chinese, SC = Simplified Chinese

**One-to-Many :** The simplification process in SC has resulted in certain characters acquiring multiple meanings, which were distinct in TC. Known as the 'One-to-Many' problem, this issue is exacerbated by the presence of shared tokens between the two writing systems. These linguistic intricacies are pivotal in cross-linguistic text analysis and translation, significantly impacting the interpretation of meaning and the selection of appropriate vocabulary.

| Common Token | TC Usage | SC Usage |
| --- | --- | --- |
| 云 | 雲(cloud) | 云(cloud/say) |
|  | 云(say) |  |
| 丑 | 醜(ugly) | 丑(ugly/1am-3am) |
|  | 丑(1am-3am) |  |

**Terminology Difference :** Transitioning between TC and SC requires nuanced translation beyond character substitution, involving differences in character forms, vocabulary, and usage, and necessitates an understanding of cultural and historical contexts, as illustrated by examples from TMMLU+ and C-Eval.

| TC | SC | One-to-One Character Translation | Meaning |
| --- | --- | --- | --- |
| 記憶體 | 内存 | 记忆体 | memory |
| 計程車 | 出租车 | 计程车 | taxi |

**Regional Linguistic Variations :** Language evolves through influences from popular culture and regional traits, leading to unique characteristics and vocabulary that reflect geographical and cultural differences. For instance, TC assimilates elements from Taiwanese Hokkien, creating new terms like the informal expression "母湯," commonly used in casual conversations.

| Taiwanese Hokkien (Expressed in TC character) | English translation |
| --- | --- |
| 母湯 | It's not okay! |
| 囡仔 | little kids |


> 2 : The process of creating the CoT demonstration has been overly simplified, and there are concerns about whether the quality has been adequately ensured. Additionally, there is no explanation for why the performance of CoT is lower compared to direct methods.

Our CoT demonstration references were created using the methodology outlined in C-Eval (Appendix C), which utilizes GPT-4 for initial reasoning followed by human review. We also reviewed reasoning from gpt-3.5-turbo, and found it capable of generating steps with the final answer parsed successfully by our parser. However, some CoT answers were incorrect leading to the performance drop. This performance drop in CoT is also seen in C-Eval [1], where GPT-3.5-turbo experiences the average score decrease from 54.4 to 50.0 with CoT in Table 5. 

We hypothesize that the root cause is related to relevance (as detailed in Section 5 of [2]). Specifically, insufficient relevance between the bridging objects is suggested to cause the drop in performance. This is supported by CoT example of Taiwanese geography [3] where GPT-3.5-turbo incorrectly assumed that fewer sediments should result in a lighter appearance, In contrast, the correct reasoning is that fewer sediments allow light to penetrate deeper, making the water appear darker due to its depth.

[1] Huang, Yuzhen et al. C-Eval: A Multi-Level Multi-Discipline Chinese Evaluation Suite for Foundation Models. NeurIPS 2023
[2] Wang, Boshi et al. Towards Understanding Chain-of-Thought Prompting: An Empirical Study of What Matters. ACL 2023
[3] https://pastebin.com/ypdXPtMv
